Energy Deconvolution of Cross Section Measurements with an Application to the 12C(\alpha,\gamma)16O Reaction

A general framework for deconvoluting the effects of energy averaging on charged-particle reaction measurements is presented. There are many potentially correct approaches to the problem; the relative merits of some of are discussed. These deconvolution methods are applied to recent 12C(\alpha,\gamma)16O measurements.

==> info.txt <==
The format of the files is as follows. The first row contains the detector
angles; subsequent rows contain the N_gamma(theta) for each measurement.
The first column contains the measurement number; subsequent columns contain
N_gamma(theta) and its error for each angle. Note that the 119.8-degree
point for measurement 4 and the 60.2-degree points for measurements
6 and 10 are not present.

n_gamma_1.txt
This file contains the data from Ref. [15].

n_gamma_2.txt
This file contains the data with the correction for finite solid angle removed.

n_gamma_3.txt
This file contains the data for measurements 1-17 with the correction for
finite solid angle removed and the deconvolution applied.


==> n_gamma_1.txt <==
         30.00            48.40            60.20            70.00            82.90            90.00           110.70           119.80           130.00
    1    32.74    8.67    68.53   13.08    33.42   10.14    48.41   15.17    21.19   11.09    40.08   12.05    25.95    8.15    32.87    9.01    42.92   13.09
    2    66.09   10.92   122.60   17.53    81.06   12.95    83.76   19.29    63.80   13.89    33.72   13.49    47.48    9.98    31.29    9.85    67.98   17.26
    3   205.31   18.27   453.67   37.00   373.86   30.28   309.91   36.53   308.41   29.80   207.47   28.36   133.39   22.11   191.01   22.11   241.43   34.13
    4   622.65   40.50  1295.37   78.03  1329.80   80.92  1294.94   83.81  1047.69   62.13   829.44   57.79   522.81   37.59     0.00    0.00   343.32   28.91
    5   298.77   23.60   620.19   41.80   598.55   39.77   628.16   49.22   469.68   35.06   387.41   31.02   263.94   24.27   179.63   16.85   120.93   20.90
    6   227.34   19.03   507.50   35.76     0.00    0.00   529.89   42.10   465.82   29.99   373.52   28.84   245.41   19.61   197.50   16.15   164.58   16.73
    7   462.23   30.06   888.90   57.60  1023.97   60.10  1164.08   75.13   926.10   55.10   798.34   53.84   565.29   37.57   433.75   27.55   401.10   30.06
    8   401.24   25.98   800.22   51.00   681.74   43.31   911.52   59.67   801.68   48.12   631.31   41.39   458.84   30.79   343.28   23.10   270.99   25.02
    9   381.79   26.93   785.29   49.99   913.98   53.84   911.02   62.48   825.38   49.99   724.41   48.06   516.65   35.57   325.33   21.15   281.03   24.03
   10   374.39   28.26  1017.33   63.24     0.00    0.00  1240.45   76.72  1190.52   65.95   871.55   55.18   664.11   40.37   498.51   32.30   439.20   32.30
   11   345.30   23.14   739.37   45.30   887.71   53.03   814.38   55.91   830.66   50.13   808.43   50.13   659.83   40.49   401.45   26.03   248.11   21.21
   12    59.53    7.12   128.79   13.08   151.10   14.43   146.09   17.12   166.86   14.24    90.48   14.24   122.21   12.12    87.38    8.27    90.07   10.97
   13   205.08   16.86   498.19   33.71   593.16   37.75   595.13   43.15   549.90   35.73   446.05   33.04   434.48   29.67   342.75   20.91   424.26   28.31
   14   117.73   11.32   179.43   16.63   196.55   15.42   183.30   18.55   127.40   13.25    99.22   12.77   129.83   12.53   104.78   10.36   152.98   15.66
   15   196.01   15.16   288.37   22.92   317.37   23.93   229.07   23.93   182.24   15.17   147.53   15.50   187.66   16.51   178.57   14.83   245.31   21.23
   16    87.03    9.24   105.49   11.24   133.81   12.31    78.39   12.16    79.00   10.01    40.21    8.77    72.99    9.08    69.75    7.39   113.61   12.31
   17   267.52   20.24   411.55   29.49   360.10   24.87   236.35   22.55   109.15   11.57    73.30   11.57   181.48   16.19   241.64   18.50   375.82   27.76
   18   139.52   12.26   189.79   16.83   156.37   13.95    62.10   14.19    32.05    5.77     5.47    2.82    83.05    9.62   119.13   10.10   180.71   15.63
   19   225.63   17.77   313.96   24.70   252.82   19.50   146.19   16.90    32.77    5.30    10.15    3.46   154.28   12.57   178.51   13.87   314.54   23.84
   20  1092.10   62.12  1509.67   85.52  1262.88   72.37   695.42   48.77   181.92   15.70    16.17    6.22   746.87   45.68   888.05   51.87  1832.27  102.54
   21   213.92   16.33   269.96   22.09   264.60   20.65   145.96   16.81    54.18    7.68    23.84    6.02   187.93   15.85   196.99   14.88   320.31   24.49
   22    63.19    6.93    94.73   10.20   111.66   10.97    67.01   10.00    42.76    6.93    13.13    3.46    65.84    9.24    76.99    8.08   137.40   13.28
   23    48.02    7.26    64.17    9.39    62.92    8.26    54.29   11.02    32.51    6.13    23.38    6.88    51.17    7.13    40.54    6.13    85.48   10.14
   24    66.99    8.08    75.19   10.10    93.07   12.12    90.46   15.01    54.95   10.39    69.37   10.82    98.06   11.11    86.80    9.24   101.36   13.28
   25    44.84    7.04    53.61    9.12    95.85   11.31    69.30   15.24    71.49   10.97    44.82    9.24    67.09    9.12    75.52    9.24    73.44   11.20


==> n_gamma_2.txt <==
         30.00            48.40            60.20            70.00            82.90            90.00           110.70           119.80           130.00
    1    33.38    8.67    67.83   13.08    32.50   10.14    47.67   15.17    20.93   11.09    40.08   12.05    26.24    8.15    33.11    9.01    43.08   13.09
    2    66.85   10.92   119.71   17.53    78.34   12.95    82.39   19.29    64.55   13.89    35.26   13.49    48.54    9.98    31.36    9.85    67.17   17.26
    3   210.02   18.27   447.23   37.00   365.85   30.28   303.82   36.53   306.89   29.80   208.28   28.36   136.47   22.11   193.24   22.11   242.50   34.13
    4   640.00   40.50  1278.99   78.03  1305.92   80.92  1273.93   83.81  1037.98   62.13   826.71   57.79   532.05   37.59     0.00    0.00   351.37   28.91
    5   306.97   23.60   612.57   41.80   587.29   39.77   618.12   49.22   464.89   35.06   385.94   31.02   268.48   24.27   184.47   16.85   125.09   20.90
    6   234.85   19.03   503.23   35.76     0.00    0.00   521.80   42.10   460.51   29.99   370.44   28.84   247.91   19.61   201.19   16.15   168.70   16.73
    7   477.77   30.06   882.65   57.60  1009.91   60.10  1148.54   75.13   914.38   55.10   790.41   53.84   568.67   37.57   440.36   27.55   409.61   30.06
    8   413.61   25.98   795.02   51.00   670.28   43.31   898.96   59.67   792.32   48.12   625.08   41.39   461.82   30.79   348.82   23.10   277.96   25.02
    9   395.20   26.93   779.34   49.99   901.24   53.84   897.17   62.48   815.23   49.99   717.78   48.06   520.24   35.57   331.65   21.15   288.77   24.03
   10   390.92   28.26  1012.88   63.24     0.00    0.00  1225.20   76.72  1177.69   65.95   861.95   55.18   665.80   40.37   504.12   32.30   447.73   32.30
   11   358.14   23.14   734.14   45.30   876.32   53.03   802.03   55.91   821.52   50.13   802.25   50.13   661.90   40.49   405.83   26.03   254.09   21.21
   12    61.60    7.12   127.76   13.08   149.27   14.43   144.33   17.12   165.76   14.24    89.79   14.24   122.21   12.12    87.49    8.27    90.39   10.97
   13   212.76   16.86   494.48   33.71   586.64   37.75   588.96   43.15   546.11   35.73   443.63   33.04   433.89   29.67   342.41   20.91   424.77   28.31
   14   119.04   11.32   174.63   16.63   192.49   15.42   181.85   18.55   129.51   13.25   102.29   12.77   130.32   12.53   103.06   10.36   149.90   15.66
   15   197.62   15.16   279.90   22.92   310.60   23.93   227.13   23.93   186.60   15.17   153.50   15.50   188.49   16.51   175.25   14.83   239.40   21.23
   16    87.47    9.24   101.70   11.24   130.94   12.31    77.76   12.16    81.21   10.01    43.10    8.77    73.36    9.08    68.17    7.39   110.79   12.31
   17   267.10   20.24   396.05   29.49   349.66   24.87   235.76   22.55   120.28   11.57    86.91   11.57   182.86   16.19   234.18   18.50   362.69   27.76
   18   138.77   12.26   181.88   16.83   151.41   13.95    62.38   14.19    38.34    5.77    12.91    2.82    83.57    9.62   114.87   10.10   173.41   15.63
   19   224.35   17.77   300.85   24.70   244.65   19.50   146.73   16.90    43.29    5.30    22.54    3.46   155.09   12.57   171.35   13.87   302.33   23.84
   20  1084.84   62.12  1443.47   85.52  1222.32   72.37   699.27   48.77   236.18   15.70    79.62    6.22   750.22   45.68   850.61   51.87  1769.21  102.54
   21   212.93   16.33   257.45   22.09   256.69   20.65   146.30   16.81    64.03    7.68    35.50    6.02   188.64   15.85   190.16   14.88   308.73   24.49
   22    62.98    6.93    90.48   10.20   108.90   10.97    67.04   10.00    46.02    6.93    17.01    3.46    66.05    9.24    74.68    8.08   133.51   13.28
   23    48.13    7.26    61.88    9.39    61.34    8.26    54.16   11.02    34.11    6.13    25.32    6.88    51.22    7.13    39.27    6.13    83.43   10.14
   24    67.62    8.08    72.85   10.10    91.25   12.12    90.05   15.01    56.27   10.39    71.06   10.82    97.89   11.11    85.36    9.24    99.27   13.28
   25    45.45    7.04    52.09    9.12    94.61   11.31    68.94   15.24    72.24   10.97    45.80    9.24    66.85    9.12    74.48    9.24    72.05   11.20


==> n_gamma_3.txt <==
         30.00            48.40            60.20            70.00            82.90            90.00           110.70           119.80           130.00
    1    41.82   10.86    85.08   16.41    40.82   12.73    59.95   19.07    26.38   13.98    50.53   15.19    32.89   10.21    41.27   11.23    53.45   16.24
    2    81.39   13.30   145.93   21.37    95.62   15.80   100.70   23.57    79.05   17.01    43.21   16.53    59.16   12.16    38.01   11.94    81.06   20.83
    3   218.67   19.02   465.99   38.56   381.47   31.57   317.02   38.11   320.57   31.13   217.66   29.64   142.48   23.09   201.34   23.03   251.96   35.46
    4   667.99   42.28  1336.57   81.55  1366.23   84.66  1334.18   87.77  1088.65   65.16   867.67   60.65   558.45   39.45     0.00    0.00   367.02   30.20
    5   322.00   24.75   643.47   43.91   617.67   41.83   650.85   51.83   490.28   36.98   407.32   32.74   283.47   25.62   194.50   17.77   131.50   21.97
    6   247.77   20.08   531.72   37.78     0.00    0.00   552.72   44.59   488.58   31.82   393.34   30.62   263.43   20.84   213.58   17.15   178.66   17.72
    7   506.99   31.90   938.08   61.22  1074.73   63.95  1223.71   80.05   975.77   58.80   844.13   57.50   607.97   40.16   470.53   29.44   436.95   32.06
    8   439.35   27.60   845.75   54.25   713.94   46.13   958.60   63.63   846.17   51.39   668.06   44.24   494.14   32.94   373.10   24.71   296.92   26.72
    9   419.86   28.61   829.18   53.18   960.02   57.35   956.73   66.63   870.61   53.38   767.09   51.36   556.59   38.05   354.73   22.62   308.53   25.68
   10   410.20   29.66  1064.20   66.45     0.00    0.00  1289.76   80.76  1241.14   69.50   908.85   58.18   702.36   42.59   531.54   34.06   471.50   34.01
   11   355.94   23.00   729.60   45.02   870.96   52.70   797.27   55.58   817.07   49.86   798.27   49.88   660.12   40.38   405.32   26.00   254.23   21.22
   12    61.34    7.09   127.12   13.02   148.42   14.35   143.43   17.02   164.66   14.14    89.19   14.14   121.56   12.06    87.13    8.24    90.15   10.94
   13   209.80   16.63   486.95   33.20   577.08   37.14   578.86   42.41   536.43   35.10   435.85   32.46   427.72   29.24   338.31   20.65   420.70   28.04
   14   115.09   10.95   169.17   16.11   186.86   14.97   176.95   18.05   126.43   12.94    99.98   12.48   127.05   12.21   100.20   10.07   145.33   15.18
   15   187.05   14.35   266.14   21.79   296.83   22.87   218.32   23.00   180.83   14.70   149.12   15.06   181.04   15.86   166.98   14.13   226.55   20.09
   16    81.63    8.62    95.45   10.55   123.70   11.63    74.03   11.58    78.19    9.63    41.62    8.47    69.46    8.60    63.84    6.92   102.90   11.44
   17   250.04   18.95   372.21   27.72   330.10   23.47   223.76   21.40   114.94   11.05    83.02   11.05   170.58   15.10   216.84   17.13   334.40   25.59

